Characterising the true descendants of the first stars

The metal-poor stars in the Galactic halo are thought to show the imprints of the first (PopIII) stars, and thus provide a glance at the first episodes of star formation. In this work, we aim at understanding whether all very metal-poor stars formed in environments polluted by PopIII supernovae (SNe) and at what level. With a general parametric model for early metal enrichment, we study the chemical abundances (from C to Zn) of an environment imprinted by a single PopIII SN. We investigate how these abundances depend on the initial mass and internal mixing of PopIII stars, as well as on their SN explosion energy. We then study how subsequent generations of normal (PopII) SNe affect the PopIII chemical signatures. By comparing the observed chemical abundances with our model predictions, we show that stars with [C/Fe]$>+2.5$ form in environments polluted purely by low-energy PopIII SNe ($E_{\rm SN}<2\times 10^{51}$erg). At lower [C/Fe], stars can be imprinted either by PopIII only, or also by normal PopII SNe. The probability of being enriched by PopII SNe increases as [C/Fe] decreases. When PopII stars contribute more to the pollution, they wash out the diverse chemical peculiarities left by the different PopIII SNe, and the chemical dispersion between their descendants decreases. We conclude that C-normal stars ($\rm [C/Fe] \leq +0.7$) have likely been enriched by PopII SNe at a $\geq 50\%$ level and we identify in the abundance scatter a key diagnostic to pinpoint the signature of PopIII SNe.

==> Legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
